Parallel Iterated Extended and Sigma-point Kalman Smoothers

The problem of Bayesian filtering and smoothing in nonlinear models with additive noise is an active area of research. Classical Taylor series as well as more recent sigma-point based methods are two well-known strategies to deal with these problems. However, these methods are inherently sequential and do not in their standard formulation allow for parallelization in the time domain. In this paper, we present a set of parallel formulas that replace the existing sequential ones in order to achieve lower time (span) complexity. Our experimental results done with a graphics processing unit (GPU) illustrate the efficiency of the proposed methods over their sequential counterparts.

==> runtime.csv <==
time_steps,GPU_par_IEKS,CPU_par_IEKS,GPU_seq_IEKS,CPU_seq_IEKS,GPU_par_ICKS,CPU_par_ICKS,GPU_seq_ICKS,CPU_seq_ICKS
10,0.030643606185913,0.003945875167847,0.051401805877686,0.001819849014282,0.036003398895264,0.006390047073364,0.096466255187988,0.003407764434814
14,0.033321189880371,0.005225038528442,0.070727109909058,0.002186250686646,0.03951153755188,0.008628797531128,0.135217189788818,0.004504346847534
21,0.041535758972168,0.007720994949341,0.105924129486084,0.003119134902954,0.045934915542603,0.012901878356934,0.202799272537231,0.006189632415771
31,0.042882108688355,0.011314964294434,0.158359003067017,0.004267024993896,0.048395824432373,0.018653297424316,0.297473382949829,0.009175586700439
46,0.051425743103027,0.016284656524658,0.225090646743774,0.006093740463257,0.056021928787232,0.028650712966919,0.446800327301025,0.01297607421875
68,0.060663890838623,0.024727439880371,0.345442485809326,0.008365058898926,0.065042400360108,0.040436744689942,0.642824125289917,0.019269514083862
100,0.06387791633606,0.037842845916748,0.4924644947052,0.014212131500244,0.070955657958984,0.058799600601196,0.958393621444702,0.030009078979492
147,0.069554853439331,0.052621507644653,0.722631788253784,0.017480707168579,0.076536989212036,0.09063777923584,1.39690794944763,0.04039192199707
217,0.076057386398316,0.077439880371094,1.06405544281006,0.026281881332398,0.077949905395508,0.132299041748047,2.06716079711914,0.058509302139282
319,0.079984521865845,0.112407207489014,1.53431248664856,0.036865139007568,0.084761333465576,0.186270761489868,3.0067542552948,0.086605167388916
469,0.085521268844605,0.163625001907349,2.25266737937927,0.05751223564148,0.089921855926514,0.271889638900757,4.41795463562012,0.126779127120972
689,0.095472097396851,0.238194990158081,3.31771006584167,0.07940731048584,0.098807144165039,0.393320655822754,6.46344499588013,0.185344457626343
1013,0.094377613067627,0.345522308349609,4.85373520851135,0.116844081878662,0.103607940673828,0.574957847595215,9.46354880332947,0.272867202758789
1489,0.10496654510498,0.506399345397949,7.10137720108032,0.176708745956421,0.113666772842407,0.83838210105896,13.9006772041321,0.396701192855835
2189,0.116020631790161,0.737850046157837,10.4510159015656,0.257567167282104,0.124827480316162,1.23058409690857,20.5088361740112,0.583430767059326
3216,0.12743501663208,1.08370118141174,15.2774557590485,0.380694484710693,0.141293001174927,1.81243586540222,30.0930909633636,0.866698598861694
4727,0.139320182800293,1.5713680267334,22.4330564498901,0.552300786972046,0.157604598999023,2.65240621566772,44.0040351867676,1.2627580165863
6946,0.148713350296021,2.33009781837463,32.872375202179,0.82663836479187,0.181091356277466,3.95650196075439,64.5988791942596,1.85184998512268
10207,0.17676215171814,3.38675527572632,48.2271126270294,1.20268292427063,0.21954550743103,5.80444459915161,95.1122990608215,2.7369101524353
15000,0.216499710083008,5.10800662040711,70.4697309970856,1.75318641662598,0.276179218292236,8.53813519477844,139.31761507988,4.02033805847168

